Local spectral density and Slepian concentration for spherical Fourier-Bessel truncation spaces

We study diagonal kernel asymptotics and concentration spectra for a family of non-translation-invariant spectral projections in $\mathbb{R}^d$, $d\geq 2$. The projections are obtained from the classical Paley--Wiener projection by imposing, in spherical coordinates, an additional cutoff in the spherical-harmonic degree. Equivalently, they are the spherical Fourier--Bessel (SFB) truncation spaces in which, in addition to the radial Hankel/Bessel bandwidth $K$, only spherical harmonic degrees $n\leq N$ are retained. This angular cutoff preserves rotation invariance but breaks translation invariance, so the diagonal reproducing kernel has a spatially varying radial profile. In the coupled asymptotic regime $N/K\to\kappa$, we identify the limiting profile of the normalized diagonal reproducing kernel $K^{-d}\mathcal{K}_{N,K}(x,x)$, interpreted as the local density encoded by the SFB projection. The profile is the rescaled radial transition function $W^{\langle d\rangle}_{\langle\kappa\rangle}(\| x\|)=W^{\langle d\rangle}(\|x\|/\kappa)$. Its constant plateau recovers the constant density of the classical Paley--Wiener projection for $\|x\|\lesssim\kappa$, while its far-field tail, when weighted by the spherical volume element, yields a Hankel-type radial density law with angular-bandwidth factor $\kappa^{d-1}$. Thus the classical Paley--Wiener concentration problem is recovered at the endpoint $\kappa=\infty$, whereas finite $\kappa$ exhibits a transition from a Fourier-like local-density region to a Hankel-type radial-density regime, with $\kappa$ setting the radial scale of this transition. Using this local-density asymptotic, we prove an asymptotically bimodal eigenvalue distribution and a Shannon-number formula whose leading coefficient is the integral of this $\kappa$-dependent density over the localization domain.

==> SFB_arxiv/images/eigens/eigen_figure_parameters.txt <==
Radial domains used in the two eigenvalue-distribution figures
=============================================================

Dimension:
  d = 2

All three radial domains have the same planar area. The plotted spatial
localization domains are

  D_1 = { x in R^2 : ||x|| in [0, 0.8] }
  D_2 = { x in R^2 : ||x|| in [2, sqrt(2^2 + 0.8^2)] }
      = { x in R^2 : ||x|| in [2, 2.15407] }
  D_3 = { x in R^2 : ||x|| in [4, sqrt(4^2 + 0.8^2)] }
      = { x in R^2 : ||x|| in [4, 4.07922] }

Equal-area check:
  area(D_1) = pi * 0.8^2 = 0.64 pi
  area(D_2) = pi * (2.15407^2 - 2^2) = 0.64 pi
  area(D_3) = pi * (4.07922^2 - 4^2) = 0.64 pi

Figure 1:
  file  = appendix_b_spectra_d2_a08_K160_N160_kappa1_R2_R4_paper.png
  d     = 2
  K     = 160
  N     = 160
  kappa = N/K = 1
  m     = 600

  K^d mu_kappa(D_1) = 4096.000
  K^d mu_kappa(D_2) = 2410.039
  K^d mu_kappa(D_3) = 1277.703

Figure 2:
  file  = appendix_b_spectra_d2_a08_K160_N352_kappa22_R2_R4_paper.png
  d     = 2
  K     = 160
  N     = 352
  kappa = N/K = 2.2
  m     = 600

  K^d mu_kappa(D_1) = 4096.000
  K^d mu_kappa(D_2) = 4096.000
  K^d mu_kappa(D_3) = 2692.790

